Unsupervised Terminological Ontology Learning based on Hierarchical Topic Modeling

In this paper, we present hierarchical relationbased latent Dirichlet allocation (hrLDA), a data-driven hierarchical topic model for extracting terminological ontologies from a large number of heterogeneous documents. In contrast to traditional topic models, hrLDA relies on noun phrases instead of unigrams, considers syntax and document structures, and enriches topic hierarchies with topic relations. Through a series of experiments, we demonstrate the superiority of hrLDA over existing topic models, especially for building hierarchies. Furthermore, we illustrate the robustness of hrLDA in the settings of noisy data sets, which are likely to occur in many practical scenarios. Our ontology evaluation results show that ontologies extracted from hrLDA are very competitive with the ontologies created by domain experts.

==> images/baseline_GSHL.txt <==
B
50
63
68 + 14

E
107
119
67 + 75

O
67
75
55 + 25

B
8
28
68
 
E
49
247
67

0
11
21
55

B
35
152 - 9
68 + 28

E
40
163 - 17
67 + 12s

O
46
168
55 + 25

==> images/noisy_hLDA_topic_tree.txt <==

Level 1,Topic:/ semiconductor device electronics circuit integrated 
  Level 2,Topic:/ city material populous electrical kingdom chip berlin 
    Level 3,Topic:/ united london capital settlement major  
    Level 3,Topic:/ foundation semiconductors glass insulator copper  
    Level 3,Topic:/ wire bonding connect connection vast assemble  



Level 1,Topic:/ semiconductor:6.0 device:2.0 electronics:2.0 circuit:2.0 integrated:2.0 
  Level 2,Topic:/ city:4.0 material:3.0 populous:3.0 electrical:2.0 kingdom:2.0 chip:2.0 berlin:2.0
    Level 3,Topic:/ united:2.0 london:2.0 capital:2.0 settlement:1.0 major:1.0 
    Level 3,Topic:/ foundation:1.0 semiconductors:1.0 glass:1.0 insulator:1.0 copper:1.0 
    Level 3,Topic:/ wire:5.0 bonding:4.0 connect:2.0 connection:2.0 vast:1.0 assemble:1.0 

ID:0,Topic:/ material electrical london integrated urban 
  ID:3,Topic:/ semiconductor berlin settlement thames river
    ID:185,Topic:/ populous germany millennia metropolitan union
    ID:188,Topic:/ electronic world today virtually silicon
    ID:189,Topic:/ modern foundation semiconductor insulator copper
2244

ID:0,Topic:/ berlin:2.0 glass:1.0 conductor:1.0 conductivity:1.0 electrical:1.0 settlement:1.0 zone:1.0 region:1.0 revolutionized:1.0 plate:1.0 small:1.0 integrated:1.0 union:1.0 
  ID:1,Topic:/ germany:2.0 capital:2.0 foundation:1.0 semiconductors:1.0 electrical:1.0 intermediate:1.0 thames:1.0 england:1.0 virtually:1.0 set:1.0 integrated:1.0 european:1.0 germany's:1.0 
    ID:156,Topic:/ material:3.0 semiconductor:3.0 electronics:2.0 circuits:2.0 electronic:2.0 modern:1.0 insulator:1.0 copper:1.0 property:1.0 characterized:1.0 world:1.0 today:1.0 equipment:1.0 silicon:1.0 chip:1.0 circuit:1.0 
    ID:157,Topic:/ populous:3.0 kingdom:2.0 united:2.0 london:2.0 area:2.0 urban:2.0 millennia:1.0 major:1.0 river:1.0 standing:1.0 metropolitan:1.0 seventh:1.0 proper:1.0 largest:1.0 people:1.0 million:1.0 population:1.0 states:1.0 


ID:0,Topic:/ electrical:2.0 electronics:2.0 capital:2.0 berlin:2.0 modern:1.0 thames:1.0 england:1.0 equipment:1.0 material:1.0 small:1.0 union:1.0 urban:1.0 seventh:1.0 largest:1.0 million:1.0 population:1.0 germany:1.0 
  ID:1,Topic:/ material:2.0 circuits:2.0 electronic:2.0 area:2.0 populous:2.0 foundation:1.0 semiconductors:1.0 copper:1.0 property:1.0 characterized:1.0 zone:1.0 plate:1.0 urban:1.0 proper:1.0 people:1.0 states:1.0 
    ID:159,Topic:/ semiconductor:3.0 integrated:2.0 glass:1.0 insulator:1.0 conductor:1.0 conductivity:1.0 intermediate:1.0 world:1.0 revolutionized:1.0 today:1.0 virtually:1.0 silicon:1.0 chip:1.0 set:1.0 circuit:1.0 
    ID:167,Topic:/ kingdom:2.0 united:2.0 london:2.0 millennia:1.0 settlement:1.0 major:1.0 river:1.0 standing:1.0 metropolitan:1.0 region:1.0 european:1.0 populous:1.0 germany's:1.0 germany:1.0 


ID:0,Topic:/ semiconductor:3.0 united:2.0 insulator:1.0 settlement:1.0 thames:1.0 river:1.0 standing:1.0 metropolitan:1.0 world:1.0 revolutionized:1.0 today:1.0 silicon:1.0 chip:1.0 plate:1.0 small:1.0 circuits:1.0 seventh:1.0 largest:1.0 people:1.0 states:1.0 
  ID:1,Topic:/ material:3.0 populous:3.0 kingdom:2.0 electronic:2.0 integrated:2.0 area:2.0 urban:2.0 foundation:1.0 glass:1.0 millennia:1.0 zone:1.0 region:1.0 england:1.0 london:1.0 equipment:1.0 virtually:1.0 set:1.0 union:1.0 million:1.0 population:1.0 
    ID:195,Topic:/ electrical:2.0 electronics:2.0 germany:2.0 capital:2.0 berlin:2.0 modern:1.0 semiconductors:1.0 copper:1.0 conductor:1.0 conductivity:1.0 property:1.0 intermediate:1.0 characterized:1.0 major:1.0 london:1.0 circuits:1.0 circuit:1.0 european:1.0 proper:1.0 germany's:1.0 
1609

==> images/noisy_txt.txt <==
Semiconductor is a material characterized by its intermediate electrical property. A semiconductor material has an electrical conductivity value between a conductor, such as copper, and an insulator, such as glass. Semiconductors are the foundation of modern electronics.
Wire bonding is used to make wire connection between chip electrodes for connection and terminals connecting to external terminal through package. Wire bonding is the method of making interconnections between an integrated circuit (IC) or other semiconductor device and its packaging during semiconductor device fabrication. An integrated circuit is a set of electronic circuits on one small plate chip of semiconductor material, normally silicon. 
Berlin is the capital city of Germany and one of the 16 states of Germany. With a population of 3.4 million people, Berlin is Germany's largest city, the second most populous city proper, and the seventh most populous urban area in the European Union.
London is the capital city of England and the United Kingdom. It is the most populous region, urban zone and metropolitan area in the United Kingdom. Standing on the River Thames, London has been a major settlement for two millennia.

